A software framework for embedded nonlinear model predictive control using a gradient-based augmented Lagrangian approach (GRAMPC)

A nonlinear MPC framework is presented that is suitable for dynamical systems with sampling times in the (sub)millisecond range and that allows for an efficient implementation on embedded hardware. The algorithm is based on an augmented Lagrangian formulation with a tailored gradient method for the inner minimization problem. The algorithm is implemented in the software framework GRAMPC and is a fundamental revision of an earlier version. Detailed performance results are presented for a test set of benchmark problems and in comparison to other nonlinear MPC packages. In addition, runtime results and memory requirements for GRAMPC on ECU level demonstrate its applicability on embedded hardware.

==> img/GeneralStructure.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'GeneralStructure.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{339.18115234bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28515196)%
    \put(0,0){\includegraphics[width=\unitlength]{GeneralStructure.pdf}}%
    \put(0.0287616,0.25753408){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.40578139\unitlength}\raggedright \textbf{User input}\end{minipage}}}%
    \put(0.02993974,0.21067841){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.40173042\unitlength}\raggedright Problem formulation\\ Parameters\\ Options\\ \end{minipage}}}%
    \put(0.37090589,0.25753408){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26800295\unitlength}\raggedright \textbf{\GRAMPCbold project}\end{minipage}}}%
    \put(0.37208503,0.21067841){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.40173042\unitlength}\raggedright Main routines\\ Integrators\\ Line search strategies\\ \end{minipage}}}%
    \put(0.71313319,0.25753408){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.33075324\unitlength}\raggedright \textbf{Compiled project}\end{minipage}}}%
    \put(0.71431196,0.21067841){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.40173042\unitlength}\raggedright Executable\\ \Dspace\\ \Matlab/\Simulink\\ \end{minipage}}}%
    \put(0.26608098,0.04652136){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15844074\unitlength}\raggedright Linking\end{minipage}}}%
    \put(0.60934989,0.04631993){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09777182\unitlength}\raggedright Compiling\end{minipage}}}%
  \end{picture}%
\endgroup%

